DeepFedNAS: Efficient Hardware-Aware Architecture Adaptation for Heterogeneous IoT Federations via Pareto-Guided Supernet Training

Deploying federated learning across heterogeneous IoT device fleets requires tailored neural network architectures for each device class, yet existing Federated Neural Architecture Search (FedNAS) methods suffer from unguided supernet training and prohibitively costly post-training search pipelines that validate thousands of subnets to construct learned accuracy predictors. We introduce DeepFedNAS, a two-phase framework built on a multi-objective fitness function that synthesizes information-theoretic network metrics with architectural heuristics. In the first phase, Federated Pareto Optimal Supernet Training replaces random subnet sampling with a pre-computed cache of elite, high-fitness architectures, yielding a superior supernet. In the second phase, a Predictor-Free Search uses the structural fitness function as an accuracy proxy without constructing a learned subnet-accuracy predictor. In our CIFAR-10 benchmark, preparing the baseline predictor requires evaluating 10,000 subnets over the 5,000-image validation split, totaling 50 million image-level forward evaluations. DeepFedNAS eliminates these evaluations and selects a hardware-optimized architecture in $\sim$20 seconds on a CPU. Experiments on CIFAR-10, CIFAR-100, and CINIC-10 demonstrate state-of-the-art accuracy and robust performance under extreme non-IID conditions ($\alpha=0.1$). On CIFAR-100, DeepFedNAS provides an average 2.12-percentage-point gain across the four computation-budget intervals. Under the lowest evaluated computation budget, its mean result exceeds SuperFedNAS's best mean accuracy while using $2.95\times$ fewer parameters. These results make DeepFedNAS practical for scalable, communication-constrained IoT federations. Source code: https://github.com/bostankhan6/DeepFedNAS

==> cache_results.dat <==
cache_size,average_entropy,std_entropy,average_fitness,std_fitness,timestamp
4,2259.4966564207866,200.35472920142507,2274.5348713997737,189.5982812182653,2025-09-12 15:10:22
8,2275.873369022946,154.48085063027355,2289.7194846447364,146.3897811409412,2025-09-12 15:11:36
12,2284.027619117158,137.5535223352858,2297.532861100501,130.27664548594353,2025-09-12 15:13:24
16,2285.050280951733,134.8439987578844,2298.4038792599545,127.92629113091586,2025-09-12 15:15:50
20,2285.729457989236,131.0065023088486,2299.012455397548,124.29538657461964,2025-09-12 15:18:52
24,2285.1920750532386,128.6309389849843,2298.5174188141477,122.02805686779533,2025-09-12 15:22:30
28,2287.419888006263,127.84945349851854,2300.625549239164,121.37729538722711,2025-09-12 15:26:44
32,2291.5676857328413,123.54427799464143,2304.735979145467,117.17371997588643,2025-09-12 15:31:34
36,2286.5801224627958,126.78374452401039,2299.7440478676313,120.44335158679996,2025-09-12 15:37:01
40,2286.6437398539524,124.42980820005053,2299.8146225545706,118.08926755820684,2025-09-12 15:43:03
44,2287.777568862875,124.19133270496044,2300.921459922633,117.86475509141833,2025-09-12 15:49:43
48,2289.056373384804,123.59390740842626,2302.1461780280606,117.39296125069998,2025-09-12 15:57:03
52,2289.0183816513677,123.63996939539847,2302.1582818077995,117.37992349969778,2025-09-12 16:05:02
56,2288.481475995336,122.08967805514588,2301.58860092193,115.9026561581705,2025-09-12 16:13:34
60,2287.777222448079,123.9102175613809,2300.89912773611,117.71091329021021,2025-09-12 16:22:43
64,2289.34478018153,121.60186768218898,2302.442868097539,115.43942464422943,2025-09-12 16:32:28
68,2289.2122591860875,121.78034251789627,2302.3031552528455,115.63013528119588,2025-09-12 16:42:49
72,2288.9956910925007,121.64547510784543,2302.0704376237823,115.54349684152675,2025-09-12 16:53:46
76,2288.234623951323,121.53045662309412,2301.3172612294197,115.41108501494125,2025-09-12 17:05:17
80,2287.498830300034,121.18514216723047,2300.5935639351887,115.04275950875166,2025-09-12 17:17:21
84,2288.166176025913,121.81807081472235,2301.262226131004,115.68281913964714,2025-09-12 17:30:03
88,2288.6478348108544,121.86748335362172,2301.7120748237485,115.77304183502592,2025-09-12 17:43:18
92,2289.623094834066,120.98097837943644,2302.705004184412,114.88105163561647,2025-09-12 17:57:13
96,2289.415324768464,121.04774452356496,2302.494674554658,114.95449992175458,2025-09-12 18:11:45
100,2289.1847452811635,120.20556480124755,2302.270116969999,114.10595364355248,2025-09-12 18:26:50


==> pareto_fitness_correlation.csv <==
target_macs,real_macs,fitness,accuracy,params
460000000.0,459321312,1999.79652373033,87.74,8607090
509830508.4745763,505696256,2033.510657292252,92.92,9113130
559661016.9491526,558960608,2026.0081380124757,88.16,9648234
609491525.4237288,606770176,2068.654614622785,93.38,11744186
659322033.898305,658268192,2073.446318188165,93.12,12752306
709152542.3728814,709009440,2096.1615024818034,93.56,19114954
758983050.8474576,753995808,2116.5352415033435,93.66,15321386
808813559.3220339,807884800,2121.6391773437063,95.1,14627738
858644067.7966101,852414464,2144.0200030252267,95.04,13353834
908474576.2711864,903473152,2134.582091491753,94.6,14448890
958305084.7457628,953068528,2181.8995828766465,94.88,18279610
1008135593.220339,1006981152,2170.2407682367784,95.02,22343514
1057966101.6949152,1053949984,2194.0587863608844,94.5,19755210
1107796610.1694915,1103349744,2201.997072996524,95.24,23280410
1157627118.6440678,1147325472,2185.187304024456,95.02,20912778
1207457627.1186442,1206308896,2211.0891133355367,95.3,19639034
1257288135.5932202,1256125472,2223.448173242713,95.44,21933450
1307118644.0677967,1284609008,2220.0509039500444,94.6,28999274
1356949152.542373,1356911632,2234.0869112913206,94.9,23061786
1406779661.0169492,1403870224,2273.030214141452,95.56,28602698
1456610169.4915254,1453303776,2263.9078277361605,94.84,26706930
1506440677.9661016,1503565808,2271.9950530592178,95.5,25808266
1556271186.440678,1538701280,2286.9921587761414,95.48,28723242
1606101694.9152544,1605767168,2282.903909785802,95.46,36517018
1655932203.3898306,1647129616,2286.799541218757,95.56,33615994
1705762711.8644068,1694688272,2311.418067705043,95.44,32899322
1755593220.338983,1750254608,2297.3516606919347,95.44,35455722
1805423728.8135595,1802306576,2312.616728219951,95.56,34960138
1855254237.2881355,1854523360,2331.283613362636,95.66,36296554
1905084745.762712,1893241872,2329.3322687398118,95.66,38022058
1954915254.237288,1953348592,2330.3237135204813,95.76,35263146
2004745762.7118645,2003103744,2326.3468440626343,95.52,43056218
2054576271.1864407,2051411968,2348.4270316920915,95.5,43492146
2104406779.661017,2103554048,2355.655922076515,95.48,40985602
2154237288.1355934,2153920480,2351.3084280077405,95.82,43055578
2204067796.6101694,2195254240,2358.760541371916,95.64,46465786
2253898305.084746,2249177056,2362.1090279831647,95.84,44549322
2303728813.5593224,2300518400,2367.8887417310984,95.54,40738738
2353559322.0338984,2349355008,2374.452114891539,95.92,48643658
2403389830.5084743,2396061664,2378.318166438425,95.96,45038570
2453220338.983051,2438873056,2371.6812501708228,95.9,47938698
2503050847.457628,2501652480,2382.955989103227,95.78,50908698
2552881355.932204,2551861248,2386.218689175737,95.88,46529786
2602711864.40678,2596491264,2393.007856714101,95.96,46730922
2652542372.881356,2651049984,2389.3819892595047,95.9,63249674
2702372881.355932,2695771152,2379.047048109396,95.78,47962762
2752203389.8305087,2750955520,2389.833978812568,95.86,58590922
2802033898.3050847,2800275456,2397.2907832616097,95.92,58867914
2851864406.779661,2848051200,2400.476279433782,95.92,65930602
2901694915.254237,2885951488,2401.782661928263,95.94,60290586
2951525423.7288136,2945667072,2411.2788123194514,95.94,57509882
3001355932.2033896,2999971840,2410.6649490583263,95.6,61102050
3051186440.677966,3048849376,2410.2380899106433,95.98,58080282
3101016949.1525426,3096662016,2417.318134988911,95.94,64735674
3150847457.6271186,3148566528,2419.911388515156,96.02,68187258
3200677966.101695,3195752448,2421.73047539751,96.0,68039802
3250508474.576271,3228782592,2422.8562214052677,95.98,69122810
3300338983.0508475,3299561472,2426.4045765087503,95.98,67007626
3350169491.525424,3337310208,2427.7164994413224,95.98,68924682
3400000000.0,3375058944,2428.936216584068,96.02,71615914

